Results of the NeurIPS'21 Challenge on Billion-Scale Approximate Nearest Neighbor Search

Despite the broad range of algorithms for Approximate Nearest Neighbor Search, most empirical evaluations of algorithms have focused on smaller datasets, typically of 1 million points~\citep{Benchmark}. However, deploying recent advances in embedding based techniques for search, recommendation and ranking at scale require ANNS indices at billion, trillion or larger scale. Barring a few recent papers, there is limited consensus on which algorithms are effective at this scale vis-\`a-vis their hardware cost. This competition compares ANNS algorithms at billion-scale by hardware cost, accuracy and performance. We set up an open source evaluation framework and leaderboards for both standardized and specialized hardware. The competition involves three tracks. The standard hardware track T1 evaluates algorithms on an Azure VM with limited DRAM, often the bottleneck in serving billion-scale indices, where the embedding data can be hundreds of GigaBytes in size. It uses FAISS~\citep{Faiss17} as the baseline. The standard hardware track T2 additional allows inexpensive SSDs in addition to the limited DRAM and uses DiskANN~\citep{DiskANN19} as the baseline. The specialized hardware track T3 allows any hardware configuration, and again uses FAISS as the baseline. We compiled six diverse billion-scale datasets, four newly released for this competition, that span a variety of modalities, data types, dimensions, deep learning models, distance functions and sources. The outcome of the competition was ranked leaderboards of algorithms in each track based on recall at a query throughput threshold. Additionally, for track T3, separate leaderboards were created based on recall as well as cost-normalized and power-normalized query throughput.

==> results/t1/t1.csv <==
algorithm,parameters,dataset,count,qps,distcomps,build,indexsize,queriessize,mean_ssd_ios,mean_latency,recall/ap
puck-t1,"Puck(10,30,13000,200)",bigann-1B,10,13316.962974604672,0.0,1000000.0,59203172.0,4445.696223147869,0,0,0.67313
puck-t1,"Puck(10,90,200000,1400)",bigann-1B,10,1968.0655013316325,0.0,1000000.0,59203172.0,30081.91137944441,0,0,0.8204100000000001
puck-t1,"Puck(10,30,15000,100)",bigann-1B,10,12804.642308063349,0.0,1000000.0,59203172.0,4623.57093432579,0,0,0.6840900000000001
puck-t1,"Puck(10,30,20000,300)",bigann-1B,10,10852.417049324205,0.0,1000000.0,59203172.0,5455.298274192905,0,0,0.71468
puck-t1,"Puck(10,30,14000,200)",bigann-1B,10,12868.1618301041,0.0,1000000.0,59203172.0,4600.748170690442,0,0,0.68102
puck-t1,"Puck(10,30,19000,200)",bigann-1B,10,11340.787319139179,0.0,1000000.0,59203172.0,5220.375828765106,0,0,0.70963
puck-t1,"Puck(10,100,230000,1300)",bigann-1B,10,1747.4946580077096,0.0,1000000.0,59203172.0,33878.88582589236,0,0,0.82293
puck-t1,"Puck(10,30,11000,100)",bigann-1B,10,14649.744887979838,0.0,1000000.0,59203172.0,4041.2425235183714,0,0,0.65186
puck-t1,"Puck(10,20,13000,200)",bigann-1B,10,13535.60616499915,0.0,1000000.0,59203172.0,4373.884056488705,0,0,0.66459
puck-t1,"Puck(10,30,12000,100)",bigann-1B,10,14121.451165170958,0.0,1000000.0,59203172.0,4192.428335270405,0,0,0.66096
puck-t1,"Puck(10,30,13000,200)",deep-1B,10,13590.781231823972,0.0,1000000.0,59189092.0,4355.091218847942,0,0,0.66954
puck-t1,"Puck(10,20,12000,200)",deep-1B,10,13586.867368873882,0.0,1000000.0,59189092.0,4356.345756019974,0,0,0.65529
puck-t1,"Puck(10,30,20000,300)",deep-1B,10,11179.641200575521,0.0,1000000.0,59189092.0,5294.364187372398,0,0,0.72054
puck-t1,"Puck(10,30,14000,200)",deep-1B,10,13150.85673471653,0.0,1000000.0,59189092.0,4500.778405086612,0,0,0.67884
puck-t1,"Puck(10,30,21000,200)",deep-1B,10,10929.3267251398,0.0,1000000.0,59189092.0,5415.621061437607,0,0,0.72255
puck-t1,"Puck(10,100,200000,3000)",deep-1B,10,1972.4348460617719,0.0,1000000.0,59189092.0,30008.13543635111,0,0,0.8520899999999999
puck-t1,"Puck(10,90,140000,1100)",deep-1B,10,2925.5616406175236,0.0,1000000.0,59189092.0,20231.70224077263,0,0,0.84411
puck-t1,"Puck(10,30,15000,200)",deep-1B,10,12687.002512110612,0.0,1000000.0,59189092.0,4665.3330401329995,0,0,0.68691
puck-t1,"Puck(10,40,30000,200)",deep-1B,10,9219.125859861859,0.0,1000000.0,59189092.0,6420.249913031006,0,0,0.75726
puck-t1,"Puck(10,40,19000,200)",deep-1B,10,11567.9312968741,0.0,1000000.0,59189092.0,5116.653140565777,0,0,0.71462
puck-t1,"Puck(10,20,20000,2000)",text2image-1B,10,8421.55159395627,0.0,1000000.0,58235268.0,6915.028347245721,0,0,0.18284499999999998
puck-t1,"Puck(10,20,19000,700)",text2image-1B,10,9992.153845145944,0.0,1000000.0,58235268.0,5828.0996172101495,0,0,0.169676
puck-t1,"Puck(10,20,10000,1000)",text2image-1B,10,11486.521144580363,0.0,1000000.0,58235268.0,5069.878622691336,0,0,0.156922
puck-t1,"Puck(10,10,8000,500)",text2image-1B,10,13356.761913581453,0.0,1000000.0,58235268.0,4359.98398240408,0,0,0.139568
puck-t1,"Puck(10,20,20000,1000)",text2image-1B,10,9476.185872600267,0.0,1000000.0,58235268.0,6145.433276945658,0,0,0.175994
puck-t1,"Puck(10,30,12000,800)",text2image-1B,10,11071.05747014423,0.0,1000000.0,58235268.0,5260.136003904362,0,0,0.160653
puck-t1,"Puck(10,20,9000,700)",text2image-1B,10,12278.106292357348,0.0,1000000.0,58235268.0,4743.017091833553,0,0,0.149852
puck-t1,"Puck(10,10,6000,500)",text2image-1B,10,13968.31473840465,0.0,1000000.0,58235268.0,4169.097639236841,0,0,0.130515
puck-t1,"Puck(10,30,11000,1000)",text2image-1B,10,11007.853983343128,0.0,1000000.0,58235268.0,5290.3379794209195,0,0,0.16063
puck-t1,"Puck(10,30,14000,600)",text2image-1B,10,10895.878411849368,0.0,1000000.0,58235268.0,5344.7061171927735,0,0,0.160987
puck-t1,"Puck(10,90,100000,900)",msturing-1B,10,4001.8958871850186,0.0,1000000.0,58110520.0,14520.747575188827,0,0,0.8428610000000001
puck-t1,"Puck(10,30,20000,200)",msturing-1B,10,11864.653408637023,0.0,1000000.0,58110520.0,4897.784873993683,0,0,0.773385
puck-t1,"Puck(10,50,20000,300)",msturing-1B,10,11351.811248596823,0.0,1000000.0,58110520.0,5119.052698060227,0,0,0.7820280000000001
puck-t1,"Puck(10,60,23000,200)",msturing-1B,10,10793.241367891951,0.0,1000000.0,58110520.0,5383.972990066623,0,0,0.787577
puck-t1,"Puck(10,70,24000,300)",msturing-1B,10,10335.074102827077,0.0,1000000.0,58110520.0,5622.651509010887,0,0,0.79199
puck-t1,"Puck(10,20,22000,300)",msturing-1B,10,11461.173484450277,0.0,1000000.0,58110520.0,5070.206822961044,0,0,0.767586
puck-t1,"Puck(10,70,25000,300)",msturing-1B,10,10139.28810483003,0.0,1000000.0,58110520.0,5731.22288263197,0,0,0.793812
puck-t1,"Puck(10,40,19000,200)",msturing-1B,10,11683.661252533644,0.0,1000000.0,58110520.0,4973.656694077683,0,0,0.7760849999999999
puck-t1,"Puck(10,80,19000,600)",msturing-1B,10,10814.728634059795,0.0,1000000.0,58110520.0,5373.27583208952,0,0,0.7826660000000001
puck-t1,"Puck(10,60,19000,200)",msturing-1B,10,11713.697869548969,0.0,1000000.0,58110520.0,4960.903093724537,0,0,0.779256
puck-t1,"Puck(10,20,2000,200)",random-xs,10,177049.55677501054,0.0,1000000.0,2492.0,0.014075155258178712,0,0,0.9885999999999999
faiss-t1,"FaissIVFPQ(nprobe=4,quantizer_efSearch=8)",bigann-1B,10,140106.69249912314,4710.3657,1000000.0,44112772.0,314.85128378343586,0,0,0.33085
faiss-t1,"FaissIVFPQ(nprobe=16, efSearch=4)",bigann-1B,10,56008.21501109,18829.6135,1000000.0,44112864.0,787.6141739433289,0,0,0.44428
faiss-t1,"FaissIVFPQ(nprobe=128, efSearch=512)",bigann-1B,10,4731.778164505482,145959.3607,1000000.0,44112864.0,9322.682185505675,0,0,0.65917
faiss-t1,"FaissIVFPQ(nprobe=256,quantizer_efSearch=64)",bigann-1B,10,3114.9503437596895,287253.2705,1000000.0,44109108.0,14160.45301921606,0,0,0.6652
faiss-t1,"FaissIVFPQ(nprobe=128,quantizer_efSearch=256)",bigann-1B,10,5621.120264090413,145978.7075,1000000.0,44109108.0,7847.031539564037,0,0,0.65904
faiss-t1,"FaissIVFPQ(nprobe=64,quantizer_efSearch=64)",bigann-1B,10,12240.939326230951,73963.8242,1000000.0,44109108.0,3603.4087601005554,0,0,0.63163
faiss-t1,"FaissIVFPQ(nprobe=32, efSearch=8)",bigann-1B,10,28484.140970658842,37394.3431,1000000.0,44112864.0,1548.6815644340516,0,0,0.53306
faiss-t1,"FaissIVFPQ(nprobe=2,quantizer_efSearch=4)",bigann-1B,10,240881.67559713536,2361.6295,1000000.0,44109108.0,183.11524897298813,0,0,0.20867
faiss-t1,"FaissIVFPQ(nprobe=256,quantizer_efSearch=128)",bigann-1B,10,2819.762913715929,287782.7222,1000000.0,44112772.0,15644.142202674579,0,0,0.6720900000000001
faiss-t1,"FaissIVFPQ(nprobe=8,quantizer_efSearch=8)",bigann-1B,10,91939.42170481123,9433.1903,1000000.0,44112772.0,479.8025828532219,0,0,0.40766
faiss-t1,"FaissIVFPQ(nprobe=64, efSearch=128)",bigann-1B,10,11038.963875937778,73888.3986,1000000.0,44112864.0,3996.105476543426,0,0,0.63451
faiss-t1,"FaissIVFPQ(nprobe=4, efSearch=4)",bigann-1B,10,215475.94951015397,4728.5875,1000000.0,44112864.0,204.72291269760132,0,0,0.27178
faiss-t1,"FaissIVFPQ(nprobe=16,quantizer_efSearch=32)",bigann-1B,10,35023.95301084795,18742.6107,1000000.0,44112772.0,1259.5029460648536,0,0,0.52952
faiss-t1,"FaissIVFPQ(nprobe=1, efSearch=32)",bigann-1B,10,116502.29571217074,1160.6537,1000000.0,44112864.0,378.64373169937136,0,0,0.17484
faiss-t1,"FaissIVFPQ(nprobe=64, efSearch=512)",bigann-1B,10,6804.304603101266,73862.9245,1000000.0,44112864.0,6483.081897875976,0,0,0.6346700000000001
faiss-t1,"FaissIVFPQ(nprobe=8,quantizer_efSearch=4)",bigann-1B,10,94337.76048402514,9447.9109,1000000.0,44112772.0,467.6046131863594,0,0,0.38978
faiss-t1,"FaissIVFPQ(nprobe=128,quantizer_efSearch=64)",bigann-1B,10,5739.545076178933,146190.726,1000000.0,44112772.0,7685.761051530551,0,0,0.65343
faiss-t1,"FaissIVFPQ(nprobe=128, efSearch=128)",bigann-1B,10,6412.048028476358,146056.6232,1000000.0,44112864.0,6879.683964326477,0,0,0.65793
faiss-t1,"FaissIVFPQ(nprobe=2, efSearch=32)",bigann-1B,10,106049.59747562604,2331.9527,1000000.0,44112864.0,415.9644642700195,0,0,0.26057
faiss-t1,"FaissIVFPQ(nprobe=1, efSearch=128)",bigann-1B,10,38546.478500453995,1159.8871,1000000.0,44112864.0,1144.407108407593,0,0,0.17509999999999998
faiss-t1,"FaissIVFPQ(nprobe=4,quantizer_efSearch=4)",bigann-1B,10,167120.39047713915,4728.5875,1000000.0,44112772.0,263.9580476927757,0,0,0.27178
faiss-t1,"FaissIVFPQ(nprobe=128, efSearch=8)",bigann-1B,10,7391.988997062276,141327.7385,1000000.0,44112864.0,5967.658233464813,0,0,0.5568299999999999
faiss-t1,"FaissIVFPQ(nprobe=1,quantizer_efSearch=4)",bigann-1B,10,197822.13334339508,1178.5049,1000000.0,44109108.0,222.97357355575562,0,0,0.14574
faiss-t1,"FaissIVFPQ(nprobe=128, efSearch=32)",bigann-1B,10,7059.247263435581,145999.2835,1000000.0,44112864.0,6248.947282026673,0,0,0.6401399999999999
faiss-t1,"FaissIVFPQ(nprobe=4, efSearch=128)",bigann-1B,10,35597.37986967245,4680.5863,1000000.0,44112864.0,1239.2165985671998,0,0,0.35719
faiss-t1,"FaissIVFPQ(nprobe=32,quantizer_efSearch=64)",bigann-1B,10,21579.989380574683,37271.4283,1000000.0,44109108.0,2043.9819140830994,0,0,0.5928899999999999
faiss-t1,"FaissIVFPQ(nprobe=128,quantizer_efSearch=256)",bigann-1B,10,4857.551677233643,145978.7075,1000000.0,44112772.0,9081.276933552264,0,0,0.65904
faiss-t1,"FaissIVFPQ(nprobe=64,quantizer_efSearch=128)",bigann-1B,10,10801.78512701479,73888.3986,1000000.0,44109108.0,4083.5017065545085,0,0,0.63451
faiss-t1,"FaissIVFPQ(nprobe=64, efSearch=32)",bigann-1B,10,13327.135213592057,74057.656,1000000.0,44112864.0,3310.0034848457335,0,0,0.6228100000000001
faiss-t1,"FaissIVFPQ(nprobe=1, efSearch=4)",bigann-1B,10,406882.15435955144,1178.5049,1000000.0,44112864.0,108.41680699768067,0,0,0.14574
faiss-t1,"FaissIVFPQ(nprobe=8, efSearch=512)",bigann-1B,10,10899.137019299482,9366.6906,1000000.0,44112864.0,4047.3721838607785,0,0,0.45226
faiss-t1,"FaissIVFPQ(nprobe=32,quantizer_efSearch=64)",bigann-1B,10,18159.219790296564,37271.4283,1000000.0,44112772.0,2429.2217677530284,0,0,0.5928899999999999
faiss-t1,"FaissIVFPQ(nprobe=128,quantizer_efSearch=32)",bigann-1B,10,6481.3271262976,145999.2835,1000000.0,44109108.0,6805.56730750866,0,0,0.6401399999999999
faiss-t1,"FaissIVFPQ(nprobe=4, efSearch=512)",bigann-1B,10,11193.93297577973,4680.4974,1000000.0,44112864.0,3940.7832881835934,0,0,0.3572
faiss-t1,"FaissIVFPQ(nprobe=64,quantizer_efSearch=256)",bigann-1B,10,7505.101452885193,73867.1586,1000000.0,44112772.0,5877.704955346298,0,0,0.63469
faiss-t1,"FaissIVFPQ(nprobe=32,quantizer_efSearch=128)",bigann-1B,10,17560.454411859522,37245.7762,1000000.0,44109108.0,2511.8431998098376,0,0,0.5945400000000001
faiss-t1,"FaissIVFPQ(nprobe=16,quantizer_efSearch=64)",bigann-1B,10,33406.21530393948,18719.8768,1000000.0,44109108.0,1320.386269401741,0,0,0.53295
faiss-t1,"FaissIVFPQ(nprobe=2,quantizer_efSearch=4)",bigann-1B,10,247305.6603773585,2361.6295,1000000.0,44112772.0,178.3734829711914,0,0,0.20867
faiss-t1,"FaissIVFPQ(nprobe=128, efSearch=4)",bigann-1B,10,7408.700653310305,134253.1429,1000000.0,44112864.0,5954.197107463074,0,0,0.48170999999999997
faiss-t1,"FaissIVFPQ(nprobe=64, efSearch=8)",bigann-1B,10,14266.36439857891,73478.4631,1000000.0,44112864.0,3092.08868970108,0,0,0.5523100000000001
faiss-t1,"FaissIVFPQ(nprobe=64,quantizer_efSearch=128)",bigann-1B,10,9205.201417770413,73888.3986,1000000.0,44112772.0,4792.157172665596,0,0,0.63451
faiss-t1,"FaissIVFPQ(nprobe=128,quantizer_efSearch=64)",bigann-1B,10,6599.603360172502,146190.726,1000000.0,44109108.0,6683.5998457408905,0,0,0.65343
faiss-t1,"FaissIVFPQ(nprobe=64,quantizer_efSearch=32)",bigann-1B,10,12876.679273272512,74057.656,1000000.0,44109108.0,3425.503350973034,0,0,0.6228100000000001
faiss-t1,"FaissIVFPQ(nprobe=8,quantizer_efSearch=32)",bigann-1B,10,57708.39696757062,9378.5992,1000000.0,44112772.0,764.4082025842666,0,0,0.45010000000000006
faiss-t1,"FaissIVFPQ(nprobe=8, efSearch=32)",bigann-1B,10,72917.27948207103,9378.5992,1000000.0,44112864.0,604.9713361953735,0,0,0.45010000000000006
faiss-t1,"FaissIVFPQ(nprobe=8,quantizer_efSearch=8)",bigann-1B,10,101932.39509185159,9433.1903,1000000.0,44109108.0,432.7290451701164,0,0,0.40766
faiss-t1,"FaissIVFPQ(nprobe=128,quantizer_efSearch=128)",bigann-1B,10,5402.949817396367,146056.6232,1000000.0,44112772.0,8164.5718525769225,0,0,0.65793
faiss-t1,"FaissIVFPQ(nprobe=16, efSearch=128)",bigann-1B,10,25071.27520693959,18711.1754,1000000.0,44112864.0,1759.4982160217285,0,0,0.5336000000000001
faiss-t1,"FaissIVFPQ(nprobe=16,quantizer_efSearch=16)",bigann-1B,10,41107.73090795045,18791.415,1000000.0,44112772.0,1073.1016046295165,0,0,0.51447
faiss-t1,"FaissIVFPQ(nprobe=8, efSearch=8)",bigann-1B,10,115164.5382632118,9433.1903,1000000.0,44112864.0,383.04207758102416,0,0,0.40766
faiss-t1,"FaissIVFPQ(nprobe=32,quantizer_efSearch=32)",bigann-1B,10,21010.704964759276,37327.3538,1000000.0,44112772.0,2099.5379295454027,0,0,0.5859099999999999
faiss-t1,"FaissIVFPQ(nprobe=16, efSearch=512)",bigann-1B,10,10162.065196770956,18708.7852,1000000.0,44112864.0,4340.9349522789,0,0,0.5336000000000001
faiss-t1,"FaissIVFPQ(nprobe=64,quantizer_efSearch=32)",bigann-1B,10,11318.113903135949,74057.656,1000000.0,44112772.0,3897.5373792428013,0,0,0.6228100000000001
faiss-t1,"FaissIVFPQ(nprobe=256,quantizer_efSearch=128)",bigann-1B,10,3316.485899393619,287782.7222,1000000.0,44109108.0,13299.953426023863,0,0,0.6720900000000001
faiss-t1,"FaissIVFPQ(nprobe=32, efSearch=4)",bigann-1B,10,29302.232648732635,37238.5528,1000000.0,44112864.0,1505.4437840560913,0,0,0.47081
faiss-t1,"FaissIVFPQ(nprobe=32,quantizer_efSearch=32)",bigann-1B,10,24490.398404327374,37327.3538,1000000.0,44109108.0,1801.0776007713318,0,0,0.5859099999999999
faiss-t1,"FaissIVFPQ(nprobe=16,quantizer_efSearch=16)",bigann-1B,10,42873.08585137385,18791.415,1000000.0,44109108.0,1028.8297920264245,0,0,0.51447
faiss-t1,"FaissIVFPQ(nprobe=2, efSearch=4)",bigann-1B,10,293285.4116116942,2361.6295,1000000.0,44112864.0,150.40933593521117,0,0,0.20867
faiss-t1,"FaissIVFPQ(nprobe=256,quantizer_efSearch=512)",bigann-1B,10,2398.5677802480996,287485.4291,1000000.0,44112772.0,18391.29682440624,0,0,0.67394
faiss-t1,"FaissIVFPQ(nprobe=8,quantizer_efSearch=16)",bigann-1B,10,95606.04230158169,9403.3849,1000000.0,44109108.0,461.3631831015587,0,0,0.44177999999999995
faiss-t1,"FaissIVFPQ(nprobe=64,quantizer_efSearch=64)",bigann-1B,10,10523.14082700272,73963.8242,1000000.0,44112772.0,4191.977730337429,0,0,0.63163
faiss-t1,"FaissIVFPQ(nprobe=8, efSearch=128)",bigann-1B,10,32773.709794753304,9367.1732,1000000.0,44112864.0,1345.983237059784,0,0,0.45226
faiss-t1,"FaissIVFPQ(nprobe=128,quantizer_efSearch=32)",bigann-1B,10,5889.461941022591,145999.2835,1000000.0,44112772.0,7490.119206431389,0,0,0.6401399999999999
faiss-t1,"FaissIVFPQ(nprobe=128,quantizer_efSearch=512)",bigann-1B,10,3961.721249731394,145959.3607,1000000.0,44112772.0,11134.749069736004,0,0,0.65917
faiss-t1,"FaissIVFPQ(nprobe=4, efSearch=8)",bigann-1B,10,180994.14422383995,4710.3657,1000000.0,44112864.0,243.7253657524109,0,0,0.33085
faiss-t1,"FaissIVFPQ(nprobe=1,quantizer_efSearch=4)",bigann-1B,10,313644.4125388849,1178.5049,1000000.0,44112772.0,140.64580855407715,0,0,0.14574
faiss-t1,"FaissIVFPQ(nprobe=2, efSearch=8)",bigann-1B,10,226876.10887532996,2344.7046,1000000.0,44112864.0,194.43591578979493,0,0,0.24574
faiss-t1,"FaissIVFPQ(nprobe=16,quantizer_efSearch=32)",bigann-1B,10,41257.342960004724,18742.6107,1000000.0,44109108.0,1069.1213935604094,0,0,0.52952
faiss-t1,"FaissIVFPQ(nprobe=2, efSearch=128)",bigann-1B,10,37458.50748401386,2330.3199,1000000.0,44112864.0,1177.646066619873,0,0,0.26105
faiss-t1,"FaissIVFPQ(nprobe=4, efSearch=32)",bigann-1B,10,93462.8437474235,4685.1135,1000000.0,44112864.0,471.982899634552,0,0,0.35635
faiss-t1,"FaissIVFPQ(nprobe=32, efSearch=512)",bigann-1B,10,8800.819000165973,37239.027,1000000.0,44112864.0,5012.3589633155825,0,0,0.59466
faiss-t1,"FaissIVFPQ(nprobe=32,quantizer_efSearch=8)",bigann-1B,10,23930.32523827319,37394.3431,1000000.0,44112772.0,1843.3837217326166,0,0,0.53306
faiss-t1,"FaissIVFPQ(nprobe=16,quantizer_efSearch=64)",bigann-1B,10,27588.896043970646,18719.8768,1000000.0,44112772.0,1598.9321185484885,0,0,0.53295
faiss-t1,"FaissIVFPQ(nprobe=128,quantizer_efSearch=128)",bigann-1B,10,6342.386633141453,146056.6232,1000000.0,44109108.0,6954.654541164779,0,0,0.65793
faiss-t1,"FaissIVFPQ(nprobe=1, efSearch=8)",bigann-1B,10,286903.79774543067,1166.9851,1000000.0,44112864.0,153.75489744873047,0,0,0.16744
faiss-t1,"FaissIVFPQ(nprobe=64, efSearch=4)",bigann-1B,10,14641.4705477831,72499.4725,1000000.0,44112864.0,3012.8711358627315,0,0,0.4806
faiss-t1,"FaissIVFPQ(nprobe=4,quantizer_efSearch=4)",bigann-1B,10,122915.04999472506,4728.5875,1000000.0,44109108.0,358.8584799167633,0,0,0.27178
faiss-t1,"FaissIVFPQ(nprobe=32, efSearch=32)",bigann-1B,10,25323.56448316564,37327.3538,1000000.0,44112864.0,1741.9689881858826,0,0,0.5859099999999999
faiss-t1,"FaissIVFPQ(nprobe=128,quantizer_efSearch=512)",bigann-1B,10,4624.172637377806,145959.3607,1000000.0,44109108.0,9538.810822818376,0,0,0.65917
faiss-t1,"FaissIVFPQ(nprobe=32,quantizer_efSearch=8)",bigann-1B,10,26623.740002539038,37394.3431,1000000.0,44109108.0,1656.7585168647765,0,0,0.53306
faiss-t1,"FaissIVFPQ(nprobe=8,quantizer_efSearch=16)",bigann-1B,10,74677.05493902884,9403.3849,1000000.0,44112772.0,590.7138683497429,0,0,0.44177999999999995
faiss-t1,"FaissIVFPQ(nprobe=32,quantizer_efSearch=128)",bigann-1B,10,14596.971469756982,37245.7762,1000000.0,44112772.0,3022.0496142912866,0,0,0.5945400000000001
faiss-t1,"FaissIVFPQ(nprobe=64,quantizer_efSearch=16)",bigann-1B,10,12988.54155505609,74007.5308,1000000.0,44109108.0,3396.001607496071,0,0,0.59695
faiss-t1,"FaissIVFPQ(nprobe=16, efSearch=32)",bigann-1B,10,42513.44286289142,18742.6107,1000000.0,44112864.0,1037.6215387275695,0,0,0.52952
faiss-t1,"FaissIVFPQ(nprobe=16, efSearch=8)",bigann-1B,10,51876.31722159006,18822.572,1000000.0,44112864.0,850.3468704528809,0,0,0.4934
faiss-t1,"FaissIVFPQ(nprobe=1, efSearch=512)",bigann-1B,10,11457.946728507048,1159.8871,1000000.0,44112864.0,3849.979847632599,0,0,0.17509999999999998
faiss-t1,"FaissIVFPQ(nprobe=8,quantizer_efSearch=4)",bigann-1B,10,90213.47253678503,9447.9109,1000000.0,44109108.0,488.9414713751793,0,0,0.38978
faiss-t1,"FaissIVFPQ(nprobe=4,quantizer_efSearch=8)",bigann-1B,10,160242.06488683773,4710.3657,1000000.0,44109108.0,275.26547433815,0,0,0.33085
faiss-t1,"FaissIVFPQ(nprobe=64,quantizer_efSearch=16)",bigann-1B,10,11854.612053859111,74007.5308,1000000.0,44112772.0,3721.1485116157533,0,0,0.59695
faiss-t1,"FaissIVFPQ(nprobe=64,quantizer_efSearch=256)",bigann-1B,10,8987.870682615088,73867.1586,1000000.0,44109108.0,4907.626017063045,0,0,0.63469
faiss-t1,"FaissIVFPQ(nprobe=256,quantizer_efSearch=64)",bigann-1B,10,2931.497326722729,287253.2705,1000000.0,44112772.0,15047.863628555966,0,0,0.6652
faiss-t1,"FaissIVFPQ(nprobe=32, efSearch=128)",bigann-1B,10,17895.017533200873,37245.7762,1000000.0,44112864.0,2465.0919686531065,0,0,0.5945400000000001
faiss-t1,"FaissIVFPQ(nprobe=8,quantizer_efSearch=32)",bigann-1B,10,71872.33218581267,9378.5992,1000000.0,44109108.0,613.7147168950081,0,0,0.45010000000000006
faiss-t1,"FaissIVFPQ(nprobe=256,quantizer_efSearch=512)",bigann-1B,10,2754.426102344008,287485.4291,1000000.0,44109108.0,16013.9013940012,0,0,0.67394
faiss-t1,"FaissIVFPQ(nprobe=8, efSearch=4)",bigann-1B,10,120075.69316213625,9447.9109,1000000.0,44112864.0,367.37546824264524,0,0,0.38978
faiss-t1,"FaissIVFPQ(nprobe=2, efSearch=512)",bigann-1B,10,11350.239652925411,2330.3458,1000000.0,44112864.0,3886.5138841918947,0,0,0.26105999999999996
faiss-t1,"FaissIVFPQ(nprobe=2, efSearch=128)",deep-1B,10,41810.959179950536,2401.5334,1000000.0,43995036.0,1052.236946075535,0,0,0.30578
faiss-t1,"FaissIVFPQ(nprobe=64, efSearch=128)",deep-1B,10,12995.656654477538,75897.8232,1000000.0,43995036.0,3385.3646006292342,0,0,0.64955
faiss-t1,"FaissIVFPQ(nprobe=16, efSearch=32)",deep-1B,10,47554.19753856271,19187.3264,1000000.0,43995036.0,925.1556808276176,0,0,0.55522
faiss-t1,"FaissIVFPQ(nprobe=2, efSearch=8)",deep-1B,10,234271.54315333228,2427.8048,1000000.0,43995036.0,187.79504931678773,0,0,0.2879
faiss-t1,"FaissIVFPQ(nprobe=2,quantizer_efSearch=8)",deep-1B,10,245602.66079542792,2427.8048,1000000.0,43992224.0,179.11949266967775,0,0,0.2879
faiss-t1,"FaissIVFPQ(nprobe=8,quantizer_efSearch=32)",deep-1B,10,79128.85333735803,9603.2599,1000000.0,43992224.0,555.9567988739014,0,0,0.48559
faiss-t1,"FaissIVFPQ(nprobe=64,quantizer_efSearch=512)",deep-1B,10,7907.702645174257,75831.7416,1000000.0,43992224.0,5563.211715711975,0,0,0.6504800000000001
faiss-t1,"FaissIVFPQ(nprobe=4,quantizer_efSearch=16)",deep-1B,10,144826.93848236237,4826.7691,1000000.0,43992224.0,303.7571908996582,0,0,0.39386
faiss-t1,"FaissIVFPQ(nprobe=4, efSearch=4)",deep-1B,10,211491.73053650666,4867.3057,1000000.0,43995036.0,208.02248810577393,0,0,0.30093000000000003
faiss-t1,"FaissIVFPQ(nprobe=64,quantizer_efSearch=256)",deep-1B,10,10747.430374177698,75846.0382,1000000.0,43992224.0,4093.2783436027526,0,0,0.65028
faiss-t1,"FaissIVFPQ(nprobe=2,quantizer_efSearch=16)",deep-1B,10,181562.95587655998,2412.999,1000000.0,43992224.0,242.29735513839722,0,0,0.30196
faiss-t1,"FaissIVFPQ(nprobe=1, efSearch=128)",deep-1B,10,40904.19613086444,1201.1711,1000000.0,43995036.0,1075.5629045794487,0,0,0.21631
faiss-t1,"FaissIVFPQ(nprobe=128, efSearch=4)",deep-1B,10,8592.407885677223,137861.2834,1000000.0,43995036.0,5120.222012893009,0,0,0.5066200000000001
faiss-t1,"FaissIVFPQ(nprobe=32,quantizer_efSearch=64)",deep-1B,10,25407.02816256412,38190.0385,1000000.0,43992224.0,1731.4982184661865,0,0,0.6119399999999999
faiss-t1,"FaissIVFPQ(nprobe=4,quantizer_efSearch=4)",deep-1B,10,220728.44580335857,4867.3057,1000000.0,43992224.0,199.30473319778443,0,0,0.30093000000000003
faiss-t1,"FaissIVFPQ(nprobe=32, efSearch=512)",deep-1B,10,9732.410592568958,38127.9181,1000000.0,43995036.0,4520.466495072842,0,0,0.6136199999999999
faiss-t1,"FaissIVFPQ(nprobe=8,quantizer_efSearch=16)",deep-1B,10,100547.6260110369,9639.8788,1000000.0,43992224.0,437.5262325454712,0,0,0.47639
faiss-t1,"FaissIVFPQ(nprobe=16,quantizer_efSearch=128)",deep-1B,10,28807.72546043346,19134.4202,1000000.0,43992224.0,1527.0981411018372,0,0,0.55932
faiss-t1,"FaissIVFPQ(nprobe=32, efSearch=4)",deep-1B,10,31943.70273337243,38316.3423,1000000.0,43995036.0,1377.2678880472183,0,0,0.49815
faiss-t1,"FaissIVFPQ(nprobe=32, efSearch=8)",deep-1B,10,33285.35320469326,38411.8379,1000000.0,43995036.0,1321.7536172575951,0,0,0.55654
faiss-t1,"FaissIVFPQ(nprobe=4, efSearch=512)",deep-1B,10,12430.311283527772,4801.6002,1000000.0,43995036.0,3539.335017160892,0,0,0.40049
faiss-t1,"FaissIVFPQ(nprobe=4, efSearch=8)",deep-1B,10,179513.03022910433,4853.7693,1000000.0,43995036.0,245.07990280065536,0,0,0.37116
faiss-t1,"FaissIVFPQ(nprobe=16,quantizer_efSearch=32)",deep-1B,10,48738.6732049688,19187.3264,1000000.0,43992224.0,902.6143123550415,0,0,0.55522
faiss-t1,"FaissIVFPQ(nprobe=128, efSearch=128)",deep-1B,10,7348.277134358607,150749.528,1000000.0,43995036.0,5987.122586094474,0,0,0.67008
faiss-t1,"FaissIVFPQ(nprobe=8, efSearch=32)",deep-1B,10,76821.70925987996,9603.2599,1000000.0,43995036.0,572.6901474057197,0,0,0.48559
faiss-t1,"FaissIVFPQ(nprobe=128,quantizer_efSearch=32)",deep-1B,10,8437.95484753938,150956.0504,1000000.0,43992224.0,5213.612160158538,0,0,0.65384
faiss-t1,"FaissIVFPQ(nprobe=128, efSearch=32)",deep-1B,10,8013.666189078627,150956.0504,1000000.0,43995036.0,5490.001075906849,0,0,0.65384
faiss-t1,"FaissIVFPQ(nprobe=16, efSearch=8)",deep-1B,10,58899.00269337385,19307.0428,1000000.0,43995036.0,746.9572316705704,0,0,0.52105
faiss-t1,"FaissIVFPQ(nprobe=64,quantizer_efSearch=128)",deep-1B,10,13174.05834610649,75897.8232,1000000.0,43992224.0,3339.306904846191,0,0,0.64955
faiss-t1,"FaissIVFPQ(nprobe=2, efSearch=32)",deep-1B,10,112581.23567337166,2405.5529,1000000.0,43995036.0,390.7848029634476,0,0,0.30522
faiss-t1,"FaissIVFPQ(nprobe=64, efSearch=4)",deep-1B,10,16384.12800100001,74909.6958,1000000.0,43995036.0,2685.2229180164336,0,0,0.5059899999999999
faiss-t1,"FaissIVFPQ(nprobe=4,quantizer_efSearch=8)",deep-1B,10,184754.8233635803,4853.7693,1000000.0,43992224.0,238.111369430542,0,0,0.37116
faiss-t1,"FaissIVFPQ(nprobe=128,quantizer_efSearch=128)",deep-1B,10,7619.7770659153775,150749.528,1000000.0,43992224.0,5773.426652701569,0,0,0.67008
faiss-t1,"FaissIVFPQ(nprobe=128,quantizer_efSearch=512)",deep-1B,10,5491.1873746930905,150518.7058,1000000.0,43992224.0,8011.422848680115,0,0,0.67159
faiss-t1,"FaissIVFPQ(nprobe=8,quantizer_efSearch=64)",deep-1B,10,56078.15610631348,9590.338,1000000.0,43992224.0,784.4805723747254,0,0,0.48758999999999997
faiss-t1,"FaissIVFPQ(nprobe=1, efSearch=8)",deep-1B,10,295273.7102951115,1215.1372,1000000.0,43995036.0,148.99747070617676,0,0,0.20524
faiss-t1,"FaissIVFPQ(nprobe=1, efSearch=32)",deep-1B,10,124711.33232834107,1202.7026,1000000.0,43995036.0,352.7749658240318,0,0,0.21587
faiss-t1,"FaissIVFPQ(nprobe=8, efSearch=8)",deep-1B,10,113611.97037743311,9698.7188,1000000.0,43995036.0,387.2394418813705,0,0,0.44147
faiss-t1,"FaissIVFPQ(nprobe=32,quantizer_efSearch=16)",deep-1B,10,31934.849709988015,38367.5681,1000000.0,43992224.0,1377.5616418899535,0,0,0.59177
faiss-t1,"FaissIVFPQ(nprobe=128,quantizer_efSearch=64)",deep-1B,10,8232.254437911632,151037.2369,1000000.0,43992224.0,5343.885363577271,0,0,0.66567
faiss-t1,"FaissIVFPQ(nprobe=64,quantizer_efSearch=16)",deep-1B,10,16614.809559517627,76182.142,1000000.0,43992224.0,2647.7717871162413,0,0,0.61593
faiss-t1,"FaissIVFPQ(nprobe=16, efSearch=4)",deep-1B,10,61150.906699869076,19341.5855,1000000.0,43995036.0,719.4502645059586,0,0,0.47450000000000003
faiss-t1,"FaissIVFPQ(nprobe=2,quantizer_efSearch=4)",deep-1B,10,313225.1487972996,2432.805,1000000.0,43992224.0,140.44920776290894,0,0,0.2394
faiss-t1,"FaissIVFPQ(nprobe=4, efSearch=32)",deep-1B,10,98247.73781888965,4809.0077,1000000.0,43995036.0,447.79693636407853,0,0,0.39906
faiss-t1,"FaissIVFPQ(nprobe=128, efSearch=512)",deep-1B,10,5339.393542831843,150518.7058,1000000.0,43995036.0,8239.706559757804,0,0,0.67159
faiss-t1,"FaissIVFPQ(nprobe=32,quantizer_efSearch=32)",deep-1B,10,29385.91119848555,38283.8878,1000000.0,43992224.0,1497.0515531356812,0,0,0.60582
faiss-t1,"FaissIVFPQ(nprobe=1, efSearch=4)",deep-1B,10,389342.0466359721,1221.0374,1000000.0,43995036.0,112.99841971893309,0,0,0.17378
faiss-t1,"FaissIVFPQ(nprobe=8,quantizer_efSearch=8)",deep-1B,10,119030.23216875299,9698.7188,1000000.0,43992224.0,369.5886599433899,0,0,0.44147
faiss-t1,"FaissIVFPQ(nprobe=8, efSearch=128)",deep-1B,10,36088.88200548091,9585.7253,1000000.0,43995036.0,1219.0745059189796,0,0,0.48791
faiss-t1,"FaissIVFPQ(nprobe=2, efSearch=512)",deep-1B,10,12535.903615033983,2401.1251,1000000.0,43995036.0,3509.5225163695336,0,0,0.30583
faiss-t1,"FaissIVFPQ(nprobe=32,quantizer_efSearch=256)",deep-1B,10,15359.553762964406,38131.6387,1000000.0,43992224.0,2864.160292604065,0,0,0.6136
faiss-t1,"FaissIVFPQ(nprobe=8,quantizer_efSearch=4)",deep-1B,10,124806.33210837189,9713.4815,1000000.0,43992224.0,352.4839105262756,0,0,0.42394
faiss-t1,"FaissIVFPQ(nprobe=2, efSearch=4)",deep-1B,10,296090.8115434574,2432.805,1000000.0,43995036.0,148.5862927345276,0,0,0.2394
faiss-t1,"FaissIVFPQ(nprobe=64,quantizer_efSearch=64)",deep-1B,10,15111.499579726118,76033.925,1000000.0,43992224.0,2911.1752786613465,0,0,0.64679
faiss-t1,"FaissIVFPQ(nprobe=64, efSearch=8)",deep-1B,10,16297.635265619767,75812.1561,1000000.0,43995036.0,2699.473591288948,0,0,0.5719299999999999
faiss-t1,"FaissIVFPQ(nprobe=256,quantizer_efSearch=64)",deep-1B,10,4111.833772393851,298407.7978,1000000.0,43992224.0,10698.930558758544,0,0,0.6748000000000001
faiss-t1,"FaissIVFPQ(nprobe=64,quantizer_efSearch=32)",deep-1B,10,16044.39775899649,76197.9369,1000000.0,43992224.0,2741.9055960098267,0,0,0.63872
faiss-t1,"FaissIVFPQ(nprobe=1, efSearch=512)",deep-1B,10,12596.369961667046,1201.061,1000000.0,43995036.0,3492.675757689285,0,0,0.21631
faiss-t1,"FaissIVFPQ(nprobe=8, efSearch=512)",deep-1B,10,11937.201324779624,9583.5177,1000000.0,43995036.0,3685.540253784084,0,0,0.48798
faiss-t1,"FaissIVFPQ(nprobe=128, efSearch=8)",deep-1B,10,8314.116838771344,146267.754,1000000.0,43995036.0,5291.6066556627275,0,0,0.57614
faiss-t1,"FaissIVFPQ(nprobe=32, efSearch=128)",deep-1B,10,20060.224137865065,38146.8733,1000000.0,43995036.0,2193.147778292084,0,0,0.61319
faiss-t1,"FaissIVFPQ(nprobe=64, efSearch=512)",deep-1B,10,7612.429466714823,75831.7416,1000000.0,43995036.0,5779.368622378349,0,0,0.6504800000000001
faiss-t1,"FaissIVFPQ(nprobe=16, efSearch=128)",deep-1B,10,27680.49755288875,19134.4202,1000000.0,43995036.0,1589.3874709419251,0,0,0.55932
faiss-t1,"FaissIVFPQ(nprobe=16, efSearch=512)",deep-1B,10,11170.887272769885,19129.2755,1000000.0,43995036.0,3938.365406948662,0,0,0.5596599999999999
faiss-t1,"FaissIVFPQ(nprobe=32, efSearch=32)",deep-1B,10,28712.376779846658,38283.8878,1000000.0,43995036.0,1532.2672984313965,0,0,0.60582
faiss-t1,"FaissIVFPQ(nprobe=16,quantizer_efSearch=8)",deep-1B,10,59640.872508034015,19307.0428,1000000.0,43992224.0,737.6187193450927,0,0,0.52105
faiss-t1,"FaissIVFPQ(nprobe=32,quantizer_efSearch=128)",deep-1B,10,20525.6013115075,38146.8733,1000000.0,43992224.0,2143.285516090393,0,0,0.61319
faiss-t1,"FaissIVFPQ(nprobe=8, efSearch=4)",deep-1B,10,120495.16072039047,9713.4815,1000000.0,43995036.0,365.11869636068343,0,0,0.42394
faiss-t1,"FaissIVFPQ(nprobe=1,quantizer_efSearch=4)",deep-1B,10,421665.2256961898,1221.0374,1000000.0,43992224.0,104.32974150848389,0,0,0.17378
faiss-t1,"FaissIVFPQ(nprobe=4, efSearch=128)",deep-1B,10,39984.823265400286,4802.1898,1000000.0,43995036.0,1100.2933715120316,0,0,0.40034000000000003
faiss-t1,"FaissIVFPQ(nprobe=128,quantizer_efSearch=256)",deep-1B,10,6731.399397267256,150575.0368,1000000.0,43992224.0,6535.375692884827,0,0,0.67131
faiss-t1,"FaissIVFPQ(nprobe=16,quantizer_efSearch=16)",deep-1B,10,56092.18029507109,19260.403,1000000.0,43992224.0,784.2844362365723,0,0,0.54052
faiss-t1,"FaissIVFPQ(nprobe=64, efSearch=32)",deep-1B,10,15318.228283493048,76197.9369,1000000.0,43995036.0,2872.0707895056726,0,0,0.63872
faiss-t1,"FaissIVFPQ(nprobe=16,quantizer_efSearch=64)",deep-1B,10,39356.19655653548,19150.0692,1000000.0,43992224.0,1117.7966330360414,0,0,0.55869
faiss-t1,"FaissIVFPQ(nprobe=256,quantizer_efSearch=128)",deep-1B,10,4022.280707609251,298677.2549,1000000.0,43992224.0,10937.134227548217,0,0,0.68065
faiss-t1,"FaissIVFPQ(nprobe=256,quantizer_efSearch=512,ht=122)",text2image-1B,10,1587.7131146901188,232528.95468,1000000.0,39939924.0,25155.630214590285,0,0,0.077278
faiss-t1,"FaissIVFPQ(nprobe=8,quantizer_efSearch=32,ht=116)",text2image-1B,10,45319.27622776461,6899.66763,1000000.0,39939924.0,881.301011941824,0,0,0.057977999999999995
faiss-t1,"FaissIVFPQ(nprobe=128,quantizer_efSearch=512,ht=256)",text2image-1B,10,4075.309605375972,115085.28492,1000000.0,39939924.0,9800.463735887202,0,0,0.076625
faiss-t1,"FaissIVFPQ(nprobe=8,quantizer_efSearch=64,ht=116)",text2image-1B,10,37624.344649181556,6846.511,1000000.0,39939924.0,1061.5447092144584,0,0,0.05995399999999999
faiss-t1,"FaissIVFPQ(nprobe=2,quantizer_efSearch=16,ht=110)",text2image-1B,10,137421.60835845504,1675.21693,1000000.0,39939924.0,290.63787330897327,0,0,0.034678
faiss-t1,"FaissIVFPQ(nprobe=4,quantizer_efSearch=32,ht=256)",text2image-1B,10,84504.36463428319,3382.29506,1000000.0,39939924.0,472.63740959240914,0,0,0.052687
faiss-t1,"FaissIVFPQ(nprobe=16,quantizer_efSearch=512,ht=256)",text2image-1B,10,11253.24117612906,13849.67865,1000000.0,39939924.0,3549.1929280537033,0,0,0.069275
faiss-t1,"FaissIVFPQ(nprobe=1,quantizer_efSearch=4,ht=106)",text2image-1B,10,256799.048798079,836.72872,1000000.0,39939924.0,155.52987515699385,0,0,0.013291
faiss-t1,"FaissIVFPQ(nprobe=16,quantizer_efSearch=256,ht=118)",text2image-1B,10,14920.91191398266,13854.67686,1000000.0,39939924.0,2676.7750007673167,0,0,0.06803200000000001
faiss-t1,"FaissIVFPQ(nprobe=1,quantizer_efSearch=16,ht=114)",text2image-1B,10,164235.19092817092,822.41199,1000000.0,39939924.0,243.18736912765502,0,0,0.028655000000000003
faiss-t1,"FaissIVFPQ(nprobe=4,quantizer_efSearch=64,ht=118)",text2image-1B,10,53175.577874832445,3359.79596,1000000.0,39939924.0,751.0952507937527,0,0,0.05331
faiss-t1,"FaissIVFPQ(nprobe=4096,quantizer_efSearch=512,ht=256)",text2image-1B,10,187.38767718222243,3597367.16047,1000000.0,39939924.0,213140.61095469474,0,0,0.078086
faiss-t1,"FaissIVFPQ(nprobe=4,quantizer_efSearch=64,ht=122)",text2image-1B,10,51975.91436715113,3359.79596,1000000.0,39939924.0,768.4313876206112,0,0,0.054172
faiss-t1,"FaissIVFPQ(nprobe=1024,quantizer_efSearch=512,ht=122)",text2image-1B,10,430.88868985228453,949671.85795,1000000.0,39939924.0,92691.9757714969,0,0,0.07791200000000001
faiss-t1,"FaissIVFPQ(nprobe=2048,quantizer_efSearch=512,ht=122)",text2image-1B,10,219.10293553653378,1897581.2193,1000000.0,39939924.0,182288.4020343959,0,0,0.077981
faiss-t1,"FaissIVFPQ(nprobe=1,quantizer_efSearch=16,ht=116)",text2image-1B,10,167279.08815974035,822.41199,1000000.0,39939924.0,238.76220536221504,0,0,0.029626000000000003
faiss-t1,"FaissIVFPQ(nprobe=64,quantizer_efSearch=128,ht=126)",text2image-1B,10,5893.595818868501,57208.54196,1000000.0,39939924.0,6776.834589187689,0,0,0.073895
faiss-t1,"FaissIVFPQ(nprobe=4,quantizer_efSearch=8,ht=118)",text2image-1B,10,90950.9694011419,3448.16522,1000000.0,39939924.0,439.1368697110176,0,0,0.041306999999999996
faiss-t1,"FaissIVFPQ(nprobe=1024,quantizer_efSearch=512,ht=128)",text2image-1B,10,396.3257213464962,949671.85795,1000000.0,39939924.0,100775.50320051439,0,0,0.077973
faiss-t1,"FaissIVFPQ(nprobe=8,quantizer_efSearch=64,ht=126)",text2image-1B,10,34047.43891549639,6846.511,1000000.0,39939924.0,1173.0669111156465,0,0,0.061664
faiss-t1,"FaissIVFPQ(nprobe=32,quantizer_efSearch=512,ht=128)",text2image-1B,10,6941.476702888597,28093.99777,1000000.0,39939924.0,5753.807973363876,0,0,0.073049
faiss-t1,"FaissIVFPQ(nprobe=8,quantizer_efSearch=16,ht=114)",text2image-1B,10,53231.76794966574,6974.30326,1000000.0,39939924.0,750.3024141104222,0,0,0.05313
faiss-t1,"FaissIVFPQ(nprobe=256,quantizer_efSearch=512,ht=120)",text2image-1B,10,1650.1695506974581,232528.95468,1000000.0,39939924.0,24203.527439419213,0,0,0.077095
faiss-t1,"FaissIVFPQ(nprobe=16,quantizer_efSearch=64,ht=256)",text2image-1B,10,30335.544374343284,13942.88159,1000000.0,39939924.0,1316.6048219586182,0,0,0.066968
faiss-t1,"FaissIVFPQ(nprobe=32, efSearch=128)",msturing-1B,10,17829.106921277107,34404.33765,1000000.0,43830616.0,2458.3741739578054,0,0,0.693847
faiss-t1,"FaissIVFPQ(nprobe=32, efSearch=4)",msturing-1B,10,27223.362468571107,31636.25941,1000000.0,43830616.0,1610.0368222552108,0,0,0.38134
faiss-t1,"FaissIVFPQ(nprobe=8, efSearch=32)",msturing-1B,10,67313.82112255396,9601.53994,1000000.0,43830616.0,651.1384329259872,0,0,0.554759
faiss-t1,"FaissIVFPQ(nprobe=8,quantizer_efSearch=64)",msturing-1B,10,51109.410566232706,9744.4858,1000000.0,43832176.0,857.6145863235473,0,0,0.60481
faiss-t1,"FaissIVFPQ(nprobe=2, efSearch=128)",msturing-1B,10,40490.6250820566,2713.30225,1000000.0,43830616.0,1082.4880058328247,0,0,0.487588
faiss-t1,"FaissIVFPQ(nprobe=16, efSearch=128)",msturing-1B,10,26144.988324122995,18400.18768,1000000.0,43830616.0,1676.4442751561355,0,0,0.6667080000000001
faiss-t1,"FaissIVFPQ(nprobe=1,quantizer_efSearch=8)",msturing-1B,10,287431.505253434,1249.47737,1000000.0,43832176.0,152.496073669281,0,0,0.234375
faiss-t1,"FaissIVFPQ(nprobe=1, efSearch=32)",msturing-1B,10,133984.87300949934,1362.88947,1000000.0,43830616.0,327.13107842325206,0,0,0.351291
faiss-t1,"FaissIVFPQ(nprobe=1,quantizer_efSearch=16)",msturing-1B,10,195029.6615174012,1325.83958,1000000.0,43832176.0,224.74620352088928,0,0,0.307412
faiss-t1,"FaissIVFPQ(nprobe=8, efSearch=4)",msturing-1B,10,95958.0652009986,8806.47013,1000000.0,43830616.0,456.76844263366695,0,0,0.325602
faiss-t1,"FaissIVFPQ(nprobe=2,quantizer_efSearch=4)",msturing-1B,10,223127.50594617773,2185.28185,1000000.0,43832176.0,196.44452087665556,0,0,0.171794
faiss-t1,"FaissIVFPQ(nprobe=1, efSearch=512)",msturing-1B,10,10712.936112797355,1401.65733,1000000.0,43830616.0,4091.372854136715,0,0,0.386321
faiss-t1,"FaissIVFPQ(nprobe=2,quantizer_efSearch=16)",msturing-1B,10,169897.7851698166,2576.06125,1000000.0,43832176.0,257.9914503075409,0,0,0.382845
faiss-t1,"FaissIVFPQ(nprobe=2,quantizer_efSearch=8)",msturing-1B,10,203887.08760092748,2429.81088,1000000.0,43832176.0,214.98259902458193,0,0,0.28778800000000004
faiss-t1,"FaissIVFPQ(nprobe=32,quantizer_efSearch=256)",msturing-1B,10,13903.77508199782,34476.58399,1000000.0,43832176.0,3152.537763413086,0,0,0.703611
faiss-t1,"FaissIVFPQ(nprobe=8, efSearch=8)",msturing-1B,10,93330.86486563466,8858.10622,1000000.0,43830616.0,469.6261634680175,0,0,0.34346299999999996
faiss-t1,"FaissIVFPQ(nprobe=4, efSearch=128)",msturing-1B,10,37849.78963936656,5202.51347,1000000.0,43830616.0,1158.0147846954728,0,0,0.569572
faiss-t1,"FaissIVFPQ(nprobe=32, efSearch=512)",msturing-1B,10,8176.325568680806,34497.78787,1000000.0,43830616.0,5360.674013262386,0,0,0.70634
faiss-t1,"FaissIVFPQ(nprobe=32,quantizer_efSearch=128)",msturing-1B,10,16916.190625762138,34404.33765,1000000.0,43832176.0,2591.1375066468427,0,0,0.693847
faiss-t1,"FaissIVFPQ(nprobe=2, efSearch=4)",msturing-1B,10,279827.8989677007,2185.28185,1000000.0,43830616.0,156.6341889486122,0,0,0.171794
faiss-t1,"FaissIVFPQ(nprobe=16,quantizer_efSearch=64)",msturing-1B,10,32317.441839948104,18265.56018,1000000.0,43832176.0,1356.3009169190598,0,0,0.640667
faiss-t1,"FaissIVFPQ(nprobe=2, efSearch=32)",msturing-1B,10,116863.15658667294,2648.51522,1000000.0,43830616.0,375.05931963674544,0,0,0.442089
faiss-t1,"FaissIVFPQ(nprobe=2, efSearch=512)",msturing-1B,10,10615.099413425396,2725.31851,1000000.0,43830616.0,4129.082007895794,0,0,0.491889
faiss-t1,"FaissIVFPQ(nprobe=2,quantizer_efSearch=32)",msturing-1B,10,115463.59512819687,2648.51522,1000000.0,43832176.0,379.6190128268051,0,0,0.442089
faiss-t1,"FaissIVFPQ(nprobe=1, efSearch=4)",msturing-1B,10,412687.9050079796,1124.93886,1000000.0,43830616.0,106.2076583008957,0,0,0.143197
faiss-t1,"FaissIVFPQ(nprobe=32, efSearch=32)",msturing-1B,10,24546.649973345346,33803.60356,1000000.0,43830616.0,1785.6047993349266,0,0,0.603063
faiss-t1,"FaissIVFPQ(nprobe=16, efSearch=512)",msturing-1B,10,9456.673234226735,18469.92496,1000000.0,43830616.0,4634.887440264187,0,0,0.6774910000000001
faiss-t1,"FaissIVFPQ(nprobe=4, efSearch=8)",msturing-1B,10,156121.0345376934,4664.64142,1000000.0,43830616.0,280.747665615921,0,0,0.322613
faiss-t1,"FaissIVFPQ(nprobe=4,quantizer_efSearch=32)",msturing-1B,10,96083.95763907168,5077.74381,1000000.0,43832176.0,456.18620503383636,0,0,0.509857
faiss-t1,"FaissIVFPQ(nprobe=4, efSearch=32)",msturing-1B,10,94502.95812925644,5077.74381,1000000.0,43830616.0,463.8015239697647,0,0,0.509857
faiss-t1,"FaissIVFPQ(nprobe=8, efSearch=512)",msturing-1B,10,10068.265042725694,9869.48017,1000000.0,43830616.0,4353.3434821193505,0,0,0.635417
faiss-t1,"FaissIVFPQ(nprobe=16, efSearch=32)",msturing-1B,10,43871.70141456631,18023.15671,1000000.0,43830616.0,999.063509888115,0,0,0.584245
faiss-t1,"FaissIVFPQ(nprobe=16,quantizer_efSearch=128)",msturing-1B,10,27313.868565604862,18400.18768,1000000.0,43832176.0,1604.7589851551056,0,0,0.6667080000000001
faiss-t1,"FaissIVFPQ(nprobe=8, efSearch=128)",msturing-1B,10,32508.28420628879,9826.96982,1000000.0,43830616.0,1348.2906609854506,0,0,0.62686
faiss-t1,"FaissIVFPQ(nprobe=8,quantizer_efSearch=32)",msturing-1B,10,62927.073048475686,9601.53994,1000000.0,43832176.0,696.5551371860886,0,0,0.554759
faiss-t1,"FaissIVFPQ(nprobe=16, efSearch=4)",msturing-1B,10,53958.0104856718,16889.96778,1000000.0,43830616.0,812.3097127837754,0,0,0.374479
faiss-t1,"FaissIVFPQ(nprobe=4,quantizer_efSearch=16)",msturing-1B,10,115752.06898036276,4941.27993,1000000.0,43832176.0,378.6729376512146,0,0,0.43595100000000003
faiss-t1,"FaissIVFPQ(nprobe=4, efSearch=4)",msturing-1B,10,179185.257462948,4212.56851,1000000.0,43830616.0,244.61061484962462,0,0,0.188735
faiss-t1,"FaissIVFPQ(nprobe=1, efSearch=8)",msturing-1B,10,313404.19411120785,1249.47737,1000000.0,43830616.0,139.85331665487288,0,0,0.234375
faiss-t1,"FaissIVFPQ(nprobe=16, efSearch=8)",msturing-1B,10,52119.43208102506,17439.84212,1000000.0,43830616.0,840.964957788887,0,0,0.454924
faiss-t1,"FaissIVFPQ(nprobe=32, efSearch=8)",msturing-1B,10,27055.79113875467,32765.01525,1000000.0,43830616.0,1620.0086619244003,0,0,0.47382
faiss-t1,"FaissIVFPQ(nprobe=1,quantizer_efSearch=4)",msturing-1B,10,236151.40520734098,1124.93886,1000000.0,43832176.0,185.61048138381958,0,0,0.143197
faiss-t1,"FaissIVFPQ(nprobe=2, efSearch=8)",msturing-1B,10,223986.14099423628,2429.81088,1000000.0,43830616.0,195.68449996702194,0,0,0.28778800000000004
faiss-t1,"FaissIVFPQ(nprobe=1, efSearch=128)",msturing-1B,10,41997.91026976745,1395.61898,1000000.0,43830616.0,1043.6380219506264,0,0,0.38363200000000003
faiss-t1,"FaissIVFPQ(nprobe=4, efSearch=512)",msturing-1B,10,10430.235164612941,5225.59531,1000000.0,43830616.0,4202.265366816063,0,0,0.575867
team11,"FaissIVFPQ(nprobe=16,quantizer_efSearch=128)",deep-1B,10,23142.48147328683,19134.4202,1000000.0,43995212.0,1901.0585382031438,0,0,0.55932
team11,"FaissIVFPQ(nprobe=32,quantizer_efSearch=64)",deep-1B,10,20842.049190429054,38190.0385,1000000.0,43995212.0,2110.8870628807067,0,0,0.6119399999999999
team11,"FaissIVFPQ(nprobe=64,quantizer_efSearch=128)",deep-1B,10,10703.891937828013,75897.8232,1000000.0,43995212.0,4110.207040162563,0,0,0.64955
team11,"FaissIVFPQ(nprobe=16,quantizer_efSearch=64)",deep-1B,10,31144.033312938463,19150.0692,1000000.0,43995212.0,1412.6369426185609,0,0,0.55869
team11,"FaissIVFPQ(nprobe=32,quantizer_efSearch=16)",deep-1B,10,25549.8017505889,38367.5681,1000000.0,43995212.0,1721.9394666726112,0,0,0.59177
team11,"FaissIVFPQ(nprobe=128,quantizer_efSearch=64)",deep-1B,10,6285.34538721455,151037.2369,1000000.0,43995212.0,6999.649070915603,0,0,0.66567
team11,"FaissIVFPQ(nprobe=8,quantizer_efSearch=64)",deep-1B,10,45529.73601397273,9590.338,1000000.0,43995212.0,966.2962242192268,0,0,0.48758999999999997
team11,"FaissIVFPQ(nprobe=2,quantizer_efSearch=4)",deep-1B,10,266557.1874344618,2432.805,1000000.0,43995212.0,165.04980572252276,0,0,0.2394
team11,"FaissIVFPQ(nprobe=8,quantizer_efSearch=8)",deep-1B,10,96432.08744013666,9698.7188,1000000.0,43995212.0,456.2300077483177,0,0,0.44147
team11,"FaissIVFPQ(nprobe=4,quantizer_efSearch=8)",deep-1B,10,150685.0752113354,4853.7693,1000000.0,43995212.0,291.9679466483116,0,0,0.37116
team11,"FaissIVFPQ(nprobe=64,quantizer_efSearch=512)",deep-1B,10,6491.821192232357,75831.7416,1000000.0,43995212.0,6777.021531745434,0,0,0.6504800000000001
team11,"FaissIVFPQ(nprobe=64,quantizer_efSearch=256)",deep-1B,10,8716.516372728966,75846.0382,1000000.0,43995212.0,5047.33888157959,0,0,0.65028
team11,"FaissIVFPQ(nprobe=2,quantizer_efSearch=8)",deep-1B,10,200392.92130107404,2427.8048,1000000.0,43995212.0,219.54474097366332,0,0,0.2879
team11,"FaissIVFPQ(nprobe=256,quantizer_efSearch=128)",deep-1B,10,2982.6414175522623,298677.2549,1000000.0,43995212.0,14750.419457430173,0,0,0.68065
team11,"FaissIVFPQ(nprobe=32,quantizer_efSearch=128)",deep-1B,10,16936.67821270829,38146.8733,1000000.0,43995212.0,2597.629325388527,0,0,0.61319
team11,"FaissIVFPQ(nprobe=64,quantizer_efSearch=64)",deep-1B,10,12101.040112011618,76033.925,1000000.0,43995212.0,3635.655414143276,0,0,0.64679
team11,"FaissIVFPQ(nprobe=32,quantizer_efSearch=256)",deep-1B,10,12511.350826676657,38131.6387,1000000.0,43995212.0,3516.423814620686,0,0,0.6136
team11,"FaissIVFPQ(nprobe=128,quantizer_efSearch=512)",deep-1B,10,4480.126194960875,150518.7058,1000000.0,43995212.0,9820.083204237555,0,0,0.67159
team11,"FaissIVFPQ(nprobe=256,quantizer_efSearch=64)",deep-1B,10,3129.3109307622617,298407.7978,1000000.0,43995212.0,14059.073378586674,0,0,0.6748000000000001
team11,"FaissIVFPQ(nprobe=64,quantizer_efSearch=16)",deep-1B,10,13194.693185847027,76182.142,1000000.0,43995212.0,3334.311103739071,0,0,0.61593
team11,"FaissIVFPQ(nprobe=16,quantizer_efSearch=8)",deep-1B,10,48728.36775284867,19307.0428,1000000.0,43995212.0,902.8665237289429,0,0,0.52105
team11,"FaissIVFPQ(nprobe=16,quantizer_efSearch=32)",deep-1B,10,38254.397933646105,19187.3264,1000000.0,43995212.0,1150.0693874809265,0,0,0.55522
team11,"FaissIVFPQ(nprobe=8,quantizer_efSearch=16)",deep-1B,10,81003.80269259219,9639.8788,1000000.0,43995212.0,543.1252674267769,0,0,0.47639
team11,"FaissIVFPQ(nprobe=128,quantizer_efSearch=128)",deep-1B,10,5989.443977410837,150749.528,1000000.0,43995212.0,7345.458470924473,0,0,0.67008
team11,"FaissIVFPQ(nprobe=128,quantizer_efSearch=32)",deep-1B,10,6456.809400457732,150956.0504,1000000.0,43995212.0,6813.769661046696,0,0,0.65384
team11,"FaissIVFPQ(nprobe=1,quantizer_efSearch=4)",deep-1B,10,342663.4968097187,1221.0374,1000000.0,43995212.0,128.3918841942787,0,0,0.17378
team11,"FaissIVFPQ(nprobe=8,quantizer_efSearch=4)",deep-1B,10,100202.44491534535,9713.4815,1000000.0,43995212.0,439.0632587574959,0,0,0.42394
team11,"FaissIVFPQ(nprobe=2,quantizer_efSearch=16)",deep-1B,10,144520.53944911138,2412.999,1000000.0,43995212.0,304.42186396274565,0,0,0.30196
team11,"FaissIVFPQ(nprobe=32,quantizer_efSearch=32)",deep-1B,10,24092.22160250486,38283.8878,1000000.0,43995212.0,1826.1168573771477,0,0,0.60582
team11,"FaissIVFPQ(nprobe=128,quantizer_efSearch=256)",deep-1B,10,5465.330567942726,150575.0368,1000000.0,43995212.0,8049.872089724446,0,0,0.67131
team11,"FaissIVFPQ(nprobe=64,quantizer_efSearch=32)",deep-1B,10,12767.846597253256,76197.9369,1000000.0,43995212.0,3445.781687999344,0,0,0.63872
team11,"FaissIVFPQ(nprobe=4,quantizer_efSearch=4)",deep-1B,10,179588.355434145,4867.3057,1000000.0,43995212.0,244.97808832674028,0,0,0.30093000000000003
team11,"FaissIVFPQ(nprobe=8,quantizer_efSearch=32)",deep-1B,10,63345.914001392484,9603.2599,1000000.0,43995212.0,694.5232805233956,0,0,0.48559
team11,"FaissIVFPQ(nprobe=16,quantizer_efSearch=16)",deep-1B,10,44720.63888089221,19260.403,1000000.0,43995212.0,983.7787004156113,0,0,0.54052
team11,"FaissIVFPQ(nprobe=4,quantizer_efSearch=16)",deep-1B,10,115404.72646329686,4826.7691,1000000.0,43995212.0,381.22539126672746,0,0,0.39386
team11,"FaissIVFPQ(nprobe=16,quantizer_efSearch=128)",msturing-1B,10,23774.37497452829,18400.18768,1000000.0,43818656.0,1843.1044368967437,0,0,0.6667080000000001
team11,"FaissIVFPQ(nprobe=256,quantizer_efSearch=512)",msturing-1B,10,2798.0446381055626,234515.99974,1000000.0,43818656.0,15660.456378447112,0,0,0.750228
team11,"FaissIVFPQ(nprobe=64,quantizer_efSearch=128)",msturing-1B,10,10901.519705693818,64644.06719,1000000.0,43818656.0,4019.4997746152494,0,0,0.712211
team11,"FaissIVFPQ(nprobe=16,quantizer_efSearch=64)",msturing-1B,10,34413.31398428966,18265.56018,1000000.0,43818656.0,1273.3053265373992,0,0,0.640667
team11,"FaissIVFPQ(nprobe=8,quantizer_efSearch=64)",msturing-1B,10,45090.42856775808,9744.4858,1000000.0,43818656.0,971.7950658675385,0,0,0.60481
team11,"FaissIVFPQ(nprobe=4,quantizer_efSearch=32)",msturing-1B,10,83435.89329414212,5077.74381,1000000.0,43818656.0,525.1775257624818,0,0,0.509857
team11,"FaissIVFPQ(nprobe=256,quantizer_efSearch=256)",msturing-1B,10,3291.682648757046,234882.69153,1000000.0,43818656.0,13311.932125822068,0,0,0.745946
team11,"FaissIVFPQ(nprobe=2,quantizer_efSearch=4)",msturing-1B,10,273915.16167921206,2185.28185,1000000.0,43818656.0,159.971634032135,0,0,0.171794
team11,"FaissIVFPQ(nprobe=64,quantizer_efSearch=512)",msturing-1B,10,5801.863433425054,64725.89904,1000000.0,43818656.0,7552.514205618286,0,0,0.726539
team11,"FaissIVFPQ(nprobe=64,quantizer_efSearch=256)",msturing-1B,10,8435.69995758522,64715.25441,1000000.0,43818656.0,5194.430363848954,0,0,0.72321
team11,"FaissIVFPQ(nprobe=2,quantizer_efSearch=8)",msturing-1B,10,207557.53563827233,2429.81088,1000000.0,43818656.0,211.11570758079532,0,0,0.28778800000000004
team11,"FaissIVFPQ(nprobe=32,quantizer_efSearch=128)",msturing-1B,10,17914.865112423435,34404.33765,1000000.0,43818656.0,2445.938371571274,0,0,0.693847
team11,"FaissIVFPQ(nprobe=32,quantizer_efSearch=256)",msturing-1B,10,12109.108264903834,34476.58399,1000000.0,43818656.0,3618.65259120697,0,0,0.703611
team11,"FaissIVFPQ(nprobe=128,quantizer_efSearch=512)",msturing-1B,10,4268.467600119859,122507.85252,1000000.0,43818656.0,10265.66442691742,0,0,0.7404200000000001
team11,"FaissIVFPQ(nprobe=128,quantizer_efSearch=128)",msturing-1B,10,6608.755433708084,122589.29405,1000000.0,43818656.0,6630.3945484957885,0,0,0.724766
team11,"FaissIVFPQ(nprobe=1,quantizer_efSearch=4)",msturing-1B,10,338317.4403954333,1124.93886,1000000.0,43818656.0,129.51935303359986,0,0,0.143197
team11,"FaissIVFPQ(nprobe=2,quantizer_efSearch=16)",msturing-1B,10,146443.8442179474,2576.06125,1000000.0,43818656.0,299.2181490045166,0,0,0.382845
team11,"FaissIVFPQ(nprobe=128,quantizer_efSearch=256)",msturing-1B,10,5598.844377623893,122591.32834,1000000.0,43818656.0,7826.37505966835,0,0,0.7366729999999999
team11,"FaissIVFPQ(nprobe=1,quantizer_efSearch=16)",msturing-1B,10,167261.61065962256,1325.83958,1000000.0,43818656.0,261.9767669771576,0,0,0.307412
team11,"FaissIVFPQ(nprobe=1,quantizer_efSearch=8)",msturing-1B,10,245603.2360594839,1249.47737,1000000.0,43818656.0,178.41237234100342,0,0,0.234375
team11,"FaissIVFPQ(nprobe=2,quantizer_efSearch=32)",msturing-1B,10,96241.13149706754,2648.51522,1000000.0,43818656.0,455.3007151763916,0,0,0.442089
team11,"FaissIVFPQ(nprobe=8,quantizer_efSearch=32)",msturing-1B,10,64788.39256572325,9601.53994,1000000.0,43818656.0,676.334977064743,0,0,0.554759
team11,"FaissIVFPQ(nprobe=4,quantizer_efSearch=16)",msturing-1B,10,118277.3145381724,4941.27993,1000000.0,43818656.0,370.4738831034088,0,0,0.43595100000000003
team11,"FaissIVFPQ(nprobe=16,quantizer_efSearch=32)",random-xs,10,91702.82915737461,1510.496,1000000.0,100180.0,1.092441759109497,0,0,0.9722
team11,"FaissIVFPQ(nprobe=32,quantizer_efSearch=32)",random-xs,10,52185.48517536984,3011.832,1000000.0,100180.0,1.9196908807754516,0,0,0.9773
team11,"FaissIVFPQ(nprobe=64,quantizer_efSearch=128)",random-xs,10,24452.590830651556,5940.75,1000000.0,100180.0,4.096907386779785,0,0,0.9802
team11,"FaissIVFPQ(nprobe=128,quantizer_efSearch=128)",random-xs,10,13230.282976314022,11476.57,1000000.0,100180.0,7.572022471427918,0,0,0.9802
team11,"FaissIVFPQ(nprobe=128,quantizer_efSearch=32)",random-xs,10,13718.218003774362,11472.176,1000000.0,100180.0,7.302697768211365,0,0,0.9793
team11,"FaissIVFPQ(nprobe=64,quantizer_efSearch=512)",random-xs,10,21114.890103804835,5940.75,1000000.0,100180.0,4.744519128799438,0,0,0.9802
team11,"FaissIVFPQ(nprobe=32,quantizer_efSearch=16)",random-xs,10,53163.78938829315,3018.422,1000000.0,100180.0,1.8843653011322021,0,0,0.9753999999999999
team11,"FaissIVFPQ(nprobe=16,quantizer_efSearch=128)",random-xs,10,72470.52318750432,1509.722,1000000.0,100180.0,1.3823551368713378,0,0,0.9724999999999999
team11,"FaissIVFPQ(nprobe=64,quantizer_efSearch=256)",random-xs,10,21324.656308468235,5940.75,1000000.0,100180.0,4.6978482818603515,0,0,0.9802
team11,"FaissIVFPQ(nprobe=32,quantizer_efSearch=256)",random-xs,10,33554.96887950207,3008.066,1000000.0,100180.0,2.9855488872528078,0,0,0.9776
team11,"FaissIVFPQ(nprobe=128,quantizer_efSearch=512)",random-xs,10,12145.679677296986,11476.58,1000000.0,100180.0,8.248200402259826,0,0,0.9802
team11,"FaissIVFPQ(nprobe=32,quantizer_efSearch=64)",random-xs,10,48478.97547331191,3008.104,1000000.0,100180.0,2.066462812423706,0,0,0.9776
team11,"FaissIVFPQ(nprobe=128,quantizer_efSearch=64)",random-xs,10,13316.476755002841,11484.98,1000000.0,100180.0,7.5230109167099,0,0,0.9801
team11,"FaissIVFPQ(nprobe=32,quantizer_efSearch=128)",random-xs,10,43804.741514360314,3008.066,1000000.0,100180.0,2.2869670391082764,0,0,0.9776
team11,"FaissIVFPQ(nprobe=16,quantizer_efSearch=64)",random-xs,10,84288.98133076103,1509.766,1000000.0,100180.0,1.1885302019119264,0,0,0.9724999999999999
team11,"FaissIVFPQ(nprobe=64,quantizer_efSearch=64)",random-xs,10,26127.52597612937,5942.014,1000000.0,100180.0,3.834270420074463,0,0,0.9801
team11,"FaissIVFPQ(nprobe=16,quantizer_efSearch=8)",random-xs,10,79721.4323728427,1519.718,1000000.0,100180.0,1.2566256904602051,0,0,0.9593
team11,"FaissIVFPQ(nprobe=128,quantizer_efSearch=256)",random-xs,10,11931.194369931245,11476.58,1000000.0,100180.0,8.396477074623109,0,0,0.9802
team11,"FaissIVFPQ(nprobe=64,quantizer_efSearch=32)",random-xs,10,27180.320644918804,5953.01,1000000.0,100180.0,3.6857548999786376,0,0,0.9797
team11,"FaissIVFPQ(nprobe=16,quantizer_efSearch=16)",random-xs,10,94988.3141588912,1513.798,1000000.0,100180.0,1.054656047821045,0,0,0.9682999999999999
team11,"FaissIVFPQ(nprobe=64,quantizer_efSearch=16)",random-xs,10,27144.260576369248,5943.556,1000000.0,100180.0,3.6906512784957886,0,0,0.9778
ibuddy-t1,"FaissIVFPQ(nprobe=4,quantizer_efSearch=8)",bigann-1B,10,157549.11314617124,4977.0801,1000000.0,44019788.0,279.40359117832185,0,0,0.32964000000000004
buddy-t1,"FaissIVFPQ(nprobe=8,quantizer_efSearch=8)",bigann-1B,10,102322.55861042668,9936.012,1000000.0,44019788.0,430.20609138202667,0,0,0.40381999999999996
buddy-t1,"FaissIVFPQ(nprobe=16,quantizer_efSearch=32)",bigann-1B,10,39976.97249280391,19686.379,1000000.0,44019788.0,1101.1286061725616,0,0,0.52309
buddy-t1,"FaissIVFPQ(nprobe=128,quantizer_efSearch=64)",bigann-1B,10,6701.528921136838,152193.2372,1000000.0,44019788.0,6568.618671652699,0,0,0.65124
buddy-t1,"FaissIVFPQ(nprobe=64,quantizer_efSearch=128)",bigann-1B,10,10801.512514193018,77058.5433,1000000.0,44019788.0,4075.335555289936,0,0,0.6298600000000001
buddy-t1,"FaissIVFPQ(nprobe=16,quantizer_efSearch=16)",bigann-1B,10,45570.299097243274,19746.5304,1000000.0,44019788.0,965.9754022255897,0,0,0.50839
buddy-t1,"FaissIVFPQ(nprobe=64,quantizer_efSearch=32)",bigann-1B,10,13176.702990555495,77328.6604,1000000.0,44019788.0,3340.728559454632,0,0,0.6176999999999999
buddy-t1,"FaissIVFPQ(nprobe=64,quantizer_efSearch=64)",bigann-1B,10,12224.406821155959,77170.1085,1000000.0,44019788.0,3600.975380156517,0,0,0.62765
buddy-t1,"FaissIVFPQ(nprobe=128,quantizer_efSearch=32)",bigann-1B,10,6824.489583401129,152079.9624,1000000.0,44019788.0,6450.268179332733,0,0,0.63652
buddy-t1,"FaissIVFPQ(nprobe=8,quantizer_efSearch=16)",bigann-1B,10,87359.49345996835,9893.5842,1000000.0,44019788.0,503.89243637466427,0,0,0.43705999999999995
kst_ann_t1,"FaissIVFPQ(nprobe=8,quantizer_efSearch=32)",bigann-1B,10,66612.3092022825,9424.8646,1000000.0,59946616.0,899.933011149025,0,0,0.49187000000000003
kst_ann_t1,"FaissIVFPQ(nprobe=48,quantizer_efSearch=256)",bigann-1B,10,9205.241823093957,55887.0556,1000000.0,59946616.0,6512.226093790055,0,0,0.7123
kst_ann_t1,"FaissIVFPQ(nprobe=32,quantizer_efSearch=64)",bigann-1B,10,16249.843576566123,37463.793,1000000.0,59946616.0,3689.058034161568,0,0,0.67381
kst_ann_t1,"FaissIVFPQ(nprobe=48,quantizer_efSearch=64)",bigann-1B,10,11191.19412379488,55958.145,1000000.0,59946616.0,5356.587986668968,0,0,0.70988
kst_ann_t1,"FaissIVFPQ(nprobe=48,quantizer_efSearch=128)",bigann-1B,10,10249.61902723161,55901.5736,1000000.0,59946616.0,5848.667725183868,0,0,0.71219
kst_ann_t1,"FaissIVFPQ(nprobe=64,quantizer_efSearch=64)",bigann-1B,10,8320.461754141232,74342.4151,1000000.0,59946616.0,7204.722258372689,0,0,0.72985
kst_ann_t1,"FaissIVFPQ(nprobe=32,quantizer_efSearch=32)",bigann-1B,10,17439.81019676784,37524.1208,1000000.0,59946616.0,3437.343372642326,0,0,0.66686
kst_ann_t1,"FaissIVFPQ(nprobe=48,quantizer_efSearch=96)",bigann-1B,10,10644.263731221621,55919.4577,1000000.0,59946616.0,5631.823629488373,0,0,0.71138
kst_ann_t1,"FaissIVFPQ(nprobe=32,quantizer_efSearch=128)",bigann-1B,10,14854.444783648687,37432.0517,1000000.0,59946616.0,4035.6012542446138,0,0,0.67519
kst_ann_t1,"FaissIVFPQ(nprobe=16,quantizer_efSearch=64)",bigann-1B,10,35605.47846593446,18803.8801,1000000.0,59946616.0,1683.6346141887666,0,0,0.5923700000000001
kst_ann_t1,"FaissIVFPQ(nprobe=8,quantizer_efSearch=32)",deep-1B,10,69460.0592205934,9659.5173,1000000.0,59865324.0,861.8668724407197,0,0,0.53951
kst_ann_t1,"FaissIVFPQ(nprobe=48,quantizer_efSearch=256)",deep-1B,10,9614.604704258865,57403.6261,1000000.0,59865324.0,6226.4987320261,0,0,0.75211
kst_ann_t1,"FaissIVFPQ(nprobe=32,quantizer_efSearch=64)",deep-1B,10,16391.414553927127,38474.8955,1000000.0,59865324.0,3652.2365902616502,0,0,0.71569
kst_ann_t1,"FaissIVFPQ(nprobe=48,quantizer_efSearch=64)",deep-1B,10,11275.156238575122,57526.6362,1000000.0,59865324.0,5309.489530192565,0,0,0.7498199999999999
kst_ann_t1,"FaissIVFPQ(nprobe=48,quantizer_efSearch=128)",deep-1B,10,10596.212267624653,57439.5464,1000000.0,59865324.0,5649.690897841931,0,0,0.7518900000000001
kst_ann_t1,"FaissIVFPQ(nprobe=64,quantizer_efSearch=64)",deep-1B,10,8387.557877753705,76566.8522,1000000.0,59865324.0,7137.396232910729,0,0,0.76973
kst_ann_t1,"FaissIVFPQ(nprobe=32,quantizer_efSearch=32)",deep-1B,10,17307.739762289606,38570.0483,1000000.0,59865324.0,3458.875903047466,0,0,0.71013
kst_ann_t1,"FaissIVFPQ(nprobe=48,quantizer_efSearch=96)",deep-1B,10,10906.352580931023,57465.3714,1000000.0,59865324.0,5489.032520796204,0,0,0.75142
kst_ann_t1,"FaissIVFPQ(nprobe=32,quantizer_efSearch=128)",deep-1B,10,15204.074715687373,38428.8152,1000000.0,59865324.0,3937.4526315785406,0,0,0.7172
kst_ann_t1,"FaissIVFPQ(nprobe=16,quantizer_efSearch=64)",deep-1B,10,36452.96786826431,19283.6208,1000000.0,59865324.0,1642.262002269459,0,0,0.63873
kst_ann_t1,"FaissIVFPQ(nprobe=8,quantizer_efSearch=32)",msturing-1B,10,66824.77850163386,10069.2102,1000000.0,59792456.0,894.7647465608596,0,0,0.593676
kst_ann_t1,"FaissIVFPQ(nprobe=48,quantizer_efSearch=256)",msturing-1B,10,9099.132505939227,54325.28295,1000000.0,59792456.0,6571.225988957957,0,0,0.766613
kst_ann_t1,"FaissIVFPQ(nprobe=32,quantizer_efSearch=64)",msturing-1B,10,15615.604301120746,37104.68467,1000000.0,59792456.0,3829.0196682115366,0,0,0.713444
kst_ann_t1,"FaissIVFPQ(nprobe=48,quantizer_efSearch=64)",msturing-1B,10,10939.395109902307,54358.29073,1000000.0,59792456.0,5465.79179189497,0,0,0.7304
kst_ann_t1,"FaissIVFPQ(nprobe=48,quantizer_efSearch=128)",msturing-1B,10,10290.569001704127,54360.34076,1000000.0,59792456.0,5810.4130092416,0,0,0.756419
kst_ann_t1,"FaissIVFPQ(nprobe=64,quantizer_efSearch=64)",msturing-1B,10,8413.39183312635,71367.53788,1000000.0,59792456.0,7106.81936440628,0,0,0.740756
kst_ann_t1,"FaissIVFPQ(nprobe=32,quantizer_efSearch=32)",msturing-1B,10,16490.77389595115,37066.83411,1000000.0,59792456.0,3625.812613602104,0,0,0.668101
kst_ann_t1,"FaissIVFPQ(nprobe=48,quantizer_efSearch=96)",msturing-1B,10,10625.881372482654,54365.84108,1000000.0,59792456.0,5627.058490869445,0,0,0.747961
kst_ann_t1,"FaissIVFPQ(nprobe=32,quantizer_efSearch=128)",msturing-1B,10,14235.256436820593,37117.2022,1000000.0,59792456.0,4200.30761408289,0,0,0.736908
kst_ann_t1,"FaissIVFPQ(nprobe=16,quantizer_efSearch=64)",msturing-1B,10,35700.37892090531,19349.76173,1000000.0,59792456.0,1674.8409346710584,0,0,0.675843
kst_ann_t1,"FaissIVFPQ(nprobe=8,quantizer_efSearch=32)",msspacev-1B,10,66317.82777350798,11719.36700095511,1000000.0,59671612.0,899.7823662710052,0,0,0.6508561877473051
kst_ann_t1,"FaissIVFPQ(nprobe=48,quantizer_efSearch=256)",msspacev-1B,10,9281.563000385271,62863.661822895345,1000000.0,59671612.0,6429.0477797245,0,0,0.7704564060581253
kst_ann_t1,"FaissIVFPQ(nprobe=32,quantizer_efSearch=64)",msspacev-1B,10,15586.713499063988,43059.948935734756,1000000.0,59671612.0,3828.3639462278816,0,0,0.7383749488334016
kst_ann_t1,"FaissIVFPQ(nprobe=48,quantizer_efSearch=64)",msspacev-1B,10,10753.174420887568,63217.461932050755,1000000.0,59671612.0,5549.208974429962,0,0,0.7523673079547005
kst_ann_t1,"FaissIVFPQ(nprobe=48,quantizer_efSearch=128)",msspacev-1B,10,10131.539723047565,63006.51719197708,1000000.0,59671612.0,5889.688401878051,0,0,0.7645415472779369
kst_ann_t1,"FaissIVFPQ(nprobe=64,quantizer_efSearch=64)",msspacev-1B,10,8181.474586039804,83086.98437713194,1000000.0,59671612.0,7293.503313182532,0,0,0.7606119525173967
kst_ann_t1,"FaissIVFPQ(nprobe=32,quantizer_efSearch=32)",msspacev-1B,10,16080.388207300111,43206.205723836814,1000000.0,59671612.0,3710.8315564738987,0,0,0.7161993450675399
kst_ann_t1,"FaissIVFPQ(nprobe=48,quantizer_efSearch=96)",msspacev-1B,10,10433.456586723076,63084.45442761632,1000000.0,59671612.0,5719.256269866894,0,0,0.7608916632555601
kst_ann_t1,"FaissIVFPQ(nprobe=32,quantizer_efSearch=128)",msspacev-1B,10,14425.00863011931,42913.43553008596,1000000.0,59671612.0,4136.6777331007015,0,0,0.748891390367035
kst_ann_t1,"FaissIVFPQ(nprobe=16,quantizer_efSearch=64)",msspacev-1B,10,36263.780216396706,22361.335379997272,1000000.0,59671612.0,1645.4879122893929,0,0,0.7068972574703234


==> results/t2/t2.csv <==
algorithm,parameters,dataset,count,qps,distcomps,build,indexsize,queriessize,mean_ssd_ios,mean_latency,recall/ap
kota-t2,DiskANN,bigann-1B,10,1729.9645217994996,2268.1108,1000000.0,60379620.0,34902.23021290255,55.7439,4592.0382,0.9371
kota-t2,DiskANN,bigann-1B,10,1313.924291806509,2863.43984,1000000.0,60379620.0,45953.652258749484,74.3488,6001.7167,0.9640000000000001
kota-t2,DiskANN,bigann-1B,10,1157.3305547640223,3206.66504,1000000.0,60379620.0,52171.455900351044,85.1725,6820.1601,0.9731
kota-t2,DiskANN,bigann-1B,10,1420.3258344842309,2677.71058,1000000.0,60379620.0,42511.10451844025,68.5255,5564.5106,0.9581500000000001
kota-t2,DiskANN,bigann-1B,10,1642.9486573844054,2375.40114,1000000.0,60379620.0,36750.76499111366,59.1014,4829.8101,0.94337
kota-t2,DiskANN,bigann-1B,10,2217.5682863981187,1801.02192,1000000.0,60379620.0,27227.85150308561,41.2181,3572.5136,0.89177
kota-t2,DiskANN,bigann-1B,10,1489.4038761039308,2580.0169,1000000.0,60379620.0,40539.45405187512,65.4768,5320.1737,0.9541000000000001
kota-t2,DiskANN,bigann-1B,10,1564.4039965126092,2479.1623200000004,1000000.0,60379620.0,38595.92543524504,62.3378,5068.6112,0.94878
kota-t2,DiskANN,bigann-1B,10,1938.0611173226125,2043.5712,1000000.0,60379620.0,31154.65217289591,48.7581,4092.3886,0.9196
kota-t2,DiskANN,bigann-1B,10,1533.9216597336165,2519.14818,1000000.0,60379620.0,39362.90984409571,63.5898,5166.4773,0.9508599999999999
kota-t2,DiskANN,ssnpp-1B,60000,2237.9455403144407,1572.170728,1000000.0,63001892.0,28151.664490972365,31.02686,2363.41259,0.1557059316298228
kota-t2,DiskANN,ssnpp-1B,60000,2653.424797101891,1589.73445,1000000.0,63006140.0,23745.214135639428,36.27968,2319.8051,0.14839052820176385
kota-t2,DiskANN,ssnpp-1B,60000,3155.3199596933705,1325.716972,1000000.0,63006140.0,19968.225347936776,31.16975,1880.63766,0.13241077434436713
kota-t2,DiskANN,ssnpp-1B,60000,1968.8022474863317,1849.401862,1000000.0,63001892.0,32000.111783922264,37.09872,2799.77005,0.1821203017821256
bbann,BBANN,text2image-1B,10,1902.735310390915,0.0,1000000.0,29064836.0,15275.29123009162,0.0,0.0,0.45160600000000006
bbann,BBANN,text2image-1B,10,1592.557788590405,0.0,1000000.0,29064836.0,18250.412140915585,0.0,0.0,0.49080700000000005
bbann,BBANN,text2image-1B,10,2197.8065625321065,0.0,1000000.0,29064836.0,13224.474116827745,0.0,0.0,0.42842900000000006
bbann,BBANN,text2image-1B,10,1540.622672933968,0.0,1000000.0,29064836.0,18865.64212679592,0.0,0.0,0.495423
bbann,BBANN,text2image-1B,10,1571.8388035067858,0.0,1000000.0,29064836.0,18490.97753227373,0.0,0.0,0.486085
bbann,BBANN,text2image-1B,10,1581.271710631964,0.0,1000000.0,29064836.0,18380.671585140848,0.0,0.0,0.49324500000000004
bbann,BBANN,text2image-1B,10,1608.3394385279835,0.0,1000000.0,29064836.0,18071.332023419945,0.0,0.0,0.484772
bbann,BBANN,text2image-1B,10,1555.2814633486682,0.0,1000000.0,29064836.0,18687.830264125092,0.0,0.0,0.487202
bbann,BBANN,text2image-1B,10,2314.605123985524,0.0,1000000.0,29064836.0,12557.146659190483,0.0,0.0,0.425323
bbann,BBANN,text2image-1B,10,1685.0312317828493,0.0,1000000.0,29064836.0,17248.841120439007,0.0,0.0,0.471499
kota-t2,DiskANN,msturing-1B,10,1869.9105083966315,2199.94934,1000000.0,60658012.0,32438.99198791693,55.69439,4245.34491,0.926499
kota-t2,DiskANN,msturing-1B,10,1708.9818447326425,2377.74471,1000000.0,60658012.0,35493.65500105093,61.39347,4646.6233,0.934886
kota-t2,DiskANN,msturing-1B,10,1829.7687123162966,2242.62236,1000000.0,60658012.0,33150.64444577439,57.06105,4338.58571,0.928661
kota-t2,DiskANN,msturing-1B,10,1606.1513481600634,2508.44176,1000000.0,60658012.0,37766.062376056376,65.60437,4942.56754,0.939817
kota-t2,DiskANN,msturing-1B,10,2151.6371656304373,1945.2767220000003,1000000.0,60658012.0,28191.561741417954,47.59611,3688.2624,0.909615
kota-t2,DiskANN,msturing-1B,10,1840.9913542224767,2228.411372,1000000.0,60658012.0,32948.558862525606,56.60407,4312.21896,0.927989
kota-t2,DiskANN,msturing-1B,10,1898.1747241126752,2171.368234,1000000.0,60658012.0,31955.968662661086,54.78257,4182.6914,0.9249430000000001
kota-t2,DiskANN,msturing-1B,10,2384.73537024552,1774.407974,1000000.0,60658012.0,25435.950989293615,42.20301,3325.88183,0.892944
kota-t2,DiskANN,msturing-1B,10,1974.2327081034416,2098.642458,1000000.0,60658012.0,30724.85414258559,52.46636,4021.74299,0.92079
kota-t2,DiskANN,msturing-1B,10,1441.516326219669,2758.310464,1000000.0,60658012.0,42079.30974952862,73.68436,5507.78782,0.947376
kota-t2,DiskANN,msspacev-1B,10,1375.2978140778016,2810.365493246009,1000000.0,57428288.0,41756.983405451145,82.98396779915404,5785.338279437849,0.9073441124300723
kota-t2,DiskANN,msspacev-1B,10,1538.8314288346342,2547.252121708282,1000000.0,57428288.0,37319.41454009083,73.47434847864648,5165.493246009005,0.9040012279983627
kota-t2,DiskANN,msspacev-1B,10,1637.764743606222,2414.896950470733,1000000.0,57428288.0,35065.04107149582,68.6947400736799,4853.005628325829,0.9019068085686996
kota-t2,DiskANN,msspacev-1B,10,1894.0193603989806,2130.699065356802,1000000.0,57428288.0,30320.855848011273,58.47274525856188,4193.0943170964665,0.8951801064265247
kota-t2,DiskANN,msspacev-1B,10,1244.4963678400923,3068.2946650293356,1000000.0,57428288.0,46145.80603370557,92.29093327875563,6388.655137126484,0.9099501978441806
kota-t2,DiskANN,msspacev-1B,10,1409.6927009906594,2748.5545094828763,1000000.0,57428288.0,40738.16084856108,80.73986901350798,5638.904489016237,0.906951835175331
kota-t2,DiskANN,msspacev-1B,10,1492.545081361286,2617.2697025515076,1000000.0,57428288.0,38476.75270727644,75.98819757129213,5325.529062627917,0.9050859598853869
kota-t2,DiskANN,msspacev-1B,10,1753.873700033979,2274.3819006685767,1000000.0,57428288.0,32743.685020698696,63.63559148587802,4529.054577705007,0.8993280120070951
kota-t2,DiskANN,msspacev-1B,10,1451.1867197104223,2681.414306180925,1000000.0,57428288.0,39573.327966686156,78.30474826033566,5475.296015827535,0.9058568699686178
kota-t2,DiskANN,msspacev-1B,10,1305.3203479806382,2940.7762586983217,1000000.0,57428288.0,43995.55104526099,87.67921953881839,6087.747373447946,0.9086164551780598
bbann,BBANN,msspacev-1B,10,1610.4208408102975,0.0,1000000.0,11878352.0,7375.930377318827,0.0,0.0,0.7577705007504434
bbann,BBANN,msspacev-1B,10,1820.4236647258076,0.0,1000000.0,11878352.0,6525.048113890081,0.0,0.0,0.747574703233729
bbann,BBANN,msspacev-1B,10,1755.869157475597,0.0,1000000.0,11878352.0,6764.941424836825,0.0,0.0,0.7542058943921408
bbann,BBANN,msspacev-1B,10,1936.7360372815363,0.0,1000000.0,11878352.0,6133.1806561893845,0.0,0.0,0.7458589166325555
bbann,BBANN,msspacev-1B,10,3912.993335161897,0.0,1000000.0,11878352.0,3035.617743905138,0.0,0.0,0.6773809523809524
bbann,BBANN,msspacev-1B,10,1821.776089651613,0.0,1000000.0,11878352.0,6520.20413895736,0.0,0.0,0.7500818665575113
bbann,BBANN,msspacev-1B,10,1518.3505425395547,0.0,1000000.0,11878352.0,7823.1947545739795,0.0,0.0,0.7602026197298404
bbann,BBANN,msspacev-1B,10,1702.433482388304,0.0,1000000.0,11878352.0,6977.2781861269195,0.0,0.0,0.7522240414790559
bbann,BBANN,msspacev-1B,10,1629.0401932767472,0.0,1000000.0,11878352.0,7291.626105373854,0.0,0.0,0.7563787692727522
bbann,BBANN,msspacev-1B,10,2070.9883234427366,0.0,1000000.0,11878352.0,5735.595833903039,0.0,0.0,0.7408104789193615
bbann,BBANN,ssnpp-1B,96237,1462.0503482699048,0.0,1000000.0,41172708.0,28160.937172048216,0.0,0.0,0.8863012589479978
bbann,BBANN,ssnpp-1B,96237,1671.0205269554601,0.0,1000000.0,41172708.0,24639.259264525735,0.0,0.0,0.8772537380208939
bbann,BBANN,ssnpp-1B,96237,1516.7019615432832,0.0,1000000.0,41172708.0,27146.208710711835,0.0,0.0,0.8857355212675846
bbann,BBANN,ssnpp-1B,96237,1587.3311664137136,0.0,1000000.0,41172708.0,25938.322683490336,0.0,0.0,0.8816703846185786
bbann,BBANN,ssnpp-1B,96237,1707.1922937796771,0.0,1000000.0,41172708.0,24117.2058648676,0.0,0.0,0.872364908070222
bbann,BBANN,ssnpp-1B,96237,1545.1303206752962,0.0,1000000.0,41172708.0,26646.75428931169,0.0,0.0,0.8824276426697005
bbann,BBANN,ssnpp-1B,96237,1455.0100602629188,0.0,1000000.0,41172708.0,28297.19815996333,0.0,0.0,0.8861660528326329
bbann,BBANN,ssnpp-1B,96237,1767.7956237172189,0.0,1000000.0,41172708.0,23290.42308263237,0.0,0.0,0.8772940922453454
bbann,BBANN,ssnpp-1B,96237,1380.1362515617418,0.0,1000000.0,41172708.0,29832.350214270202,0.0,0.0,0.8889190932833961
bbann,BBANN,ssnpp-1B,96237,1905.0949488596978,0.0,1000000.0,41172708.0,21611.892900479364,0.0,0.0,0.8731373476141441

